A Deligne conjecture for prestacks

We prove an analog of the Deligne conjecture for prestacks. We show that given a prestack $\mathbb A$, its Gerstenhaber--Schack complex $\mathbf{C}_{\mathsf{GS}}(\mathbb A)$ is naturally an $E_2$-algebra. This structure generalises both the known $\mathsf{L}_\infty$-algebra structure on $\mathbf{C}_{\mathsf{GS}}(\mathbb A)$, as well as the Gerstenhaber algebra structure on its cohomology $\mathbf{H}_{\mathsf{GS}}(\mathbb A)$. The main ingredient is the proof of a conjecture of Hawkins \cite{hawkins}, stating that the dg operad $\mathsf{Quilt}$ has vanishing homology in positive degrees. As a corollary, $\mathsf{Quilt}$ is quasi-isomorphic to the operad $\mathsf{Brace}$ encoding brace algebras. In addition, we improve the $L_\infty$-structure on $\mathsf{Quilt}$ by showing that it originates from a $\mathsf{PreLie}_\infty$-structure lifting the $\mathsf{PreLie}$-structure on $\mathsf{Brace}$ in homology.

==> figures/mickeymouse.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=full black] (0) at (0, -1) {$1$};
		\node [style=circle vertex] (1) at (-1.25, 1) {$1$};
		\node [style=circle vertex] (2) at (1.25, 1) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tree3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=circle vertex] (0) at (0, -1) {$2$};
		\node [style=circle vertex] (2) at (0, 1) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> rectangles.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{black dot}=[fill={rgb,255: red,255; green,191; blue,191}, draw=black, shape=circle]
\tikzstyle{circle vertex}=[fill=white, draw=black, shape=circle]
\tikzstyle{small dot}=[scale=0.75]
\tikzstyle{large circle}=[fill=white, draw=black, shape=circle, minimum size=4.75cm]
\tikzstyle{blue small dot}=[fill=white, draw=blue, shape=circle]
\tikzstyle{full blue}=[fill=blue, draw=blue, shape=circle]
\tikzstyle{full black}=[fill=black, draw=black, shape=circle]
\tikzstyle{green dot}=[fill={rgb,255: red,170; green,255; blue,157}, draw=black, shape=circle]

% Edge styles
\tikzstyle{dashed grey}=[-, dashed, fill={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{arrow}=[->]
\tikzstyle{none white fill}=[-, fill=white]
\tikzstyle{fill grey}=[-, fill={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{dashed line}=[-, dashed]
\tikzstyle{right_arrow}=[<-]
\tikzstyle{blue arrow}=[draw=blue, <->]
\tikzstyle{double arrow}=[<->]
\tikzstyle{mapsto}=[{|->}]
\tikzstyle{blue edge}=[-, draw=blue]
\tikzstyle{blue dashed arrow}=[draw=blue, ->, dashed]
\tikzstyle{red line}=[-, draw=red]
\tikzstyle{red dashed arrow}=[dashed, ->, draw=red]
\tikzstyle{blue arrow}=[draw=blue, ->]
\tikzstyle{green dashed}=[-, dashed, draw=green]
\tikzstyle{dashed arrow}=[->, dashed]
\tikzstyle{fill grey no line}=[-, fill={rgb,255: red,191; green,191; blue,191}, draw=none]
\tikzstyle{new edge style 0}=[<->]
\tikzstyle{grey line}=[-, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{fill green}=[-, fill=green, draw=none]
\tikzstyle{fill red}=[-, draw=none, fill=red]
\tikzstyle{pink dashed}=[-, dashed, draw={rgb,255: red,255; green,191; blue,191}]
\tikzstyle{blue dashed}=[-, draw=blue, dashed]
\tikzstyle{red dashed}=[-, draw=red, dashed]
\tikzstyle{green dashed}=[-, draw=green, dashed]
\tikzstyle{light grey}=[-, fill={rgb,255: red,223; green,223; blue,223}, draw=none]
\tikzstyle{light yellow}=[-, fill={rgb,255: red,196; green,255; blue,189}, draw=none]

